Deep Learning for the Estimation of Heterogeneous Parameters in Discrete Choice Models

This paper studies the finite sample performance of the flexible estimation approach of Farrell, Liang, and Misra (2021a), who propose to use deep learning for the estimation of heterogeneous parameters in economic models, in the context of discrete choice models. The approach combines the structure imposed by economic models with the flexibility of deep learning, which assures the interpretebility of results on the one hand, and allows estimating flexible functional forms of observed heterogeneity on the other hand. For inference after the estimation with deep learning, Farrell et al. (2021a) derive an influence function that can be applied to many quantities of interest. We conduct a series of Monte Carlo experiments that investigate the impact of regularization on the proposed estimation and inference procedure in the context of discrete choice models. The results show that the deep learning approach generally leads to precise estimates of the true average parameters and that regular robust standard errors lead to invalid inference results, showing the need for the influence function approach for inference. Without regularization, the influence function approach can lead to substantial bias and large estimated standard errors caused by extreme outliers. Regularization reduces this property and stabilizes the estimation procedure, but at the expense of inducing an additional bias. The bias in combination with decreasing variance associated with increasing regularization leads to the construction of invalid inferential statements in our experiments. Repeated sample splitting, unlike regularization, stabilizes the estimation approach without introducing an additional bias, thereby allowing for the construction of valid inferential statements.

==> img/TablesApplication_SwissMetro/table_elas_SM_more_input_numRep5influence_function.txt <==
\begin{table}[H] \centering \caption{Estimated Own- \& Cross-Travel Time Elasticities in Swiss Metro Data.} 
  \label{tab:elasticitiesSmall} \small 
 \\tabcolsep=0.4cm 
\begin{tabular}{lccc}  \toprule \toprule\noalign{\smallskip} \muicolumn{4}{l}{\textbf{Elasticities estimated with Influence Function Approach:}} \\ 
  & Car & SM & Train \\ [0.2ex] \hline \\ [-2ex] 

Car & -3.580 \scriptsize{(0.677}) & 1.969 \scriptsize{(0.452}) & 0.666 \scriptsize{(0.288}) \\ [0.5ex] 
 SM & 0.796 \scriptsize{(0.675}) & -0.794 \scriptsize{(0.451}) & 0.666 \scriptsize{(0.288}) \\ [0.5ex] 
 Train & 0.796 \scriptsize{(0.675}) & 1.969 \scriptsize{(0.452}) & -4.550 \scriptsize{(0.293}) \\ [0.5ex] 
 \bottomrule\bottomrule 
 \end{tabular} 


==> img/TablesApplication_SwissMetro/table_elas_SM_small_input_numRep10influence_function.txt <==
\begin{table}[H] \centering \caption{Estimated Own- \& Cross-Travel Time Elasticities in Swiss Metro Data.} 
  \label{tab:elasticitiesSmall} \small 
 \\tabcolsep=0.4cm 
\begin{tabular}{lccc}  \toprule \toprule\noalign{\smallskip} \muicolumn{4}{l}{\textbf{Elasticities estimated with Influence Function Approach:}} \\ 
  & Car & SM & Train \\ [0.2ex] \hline \\ [-2ex] 
Car& -2.267 \scriptsize{(0.302})& 1.272 \scriptsize{(0.171})& 0.235 \scriptsize{(0.161}) \ [0.5ex] 
 SM& 0.729 \scriptsize{(0.301})& -0.578 \scriptsize{(0.170})& 0.235 \scriptsize{(0.161}) \ [0.5ex] 
 Train& 0.729 \scriptsize{(0.301})& 1.272 \scriptsize{(0.171})& -3.302 \scriptsize{(0.164}) \ [0.5ex] 
 \bottomrule\bottomrule 
 \end{tabular} 


==> img/TablesApplication_SwissMetro/table_elas_SM_small_input_numRep5NN.txt <==
\begin{table}[H] \centering \caption{Estimated Own- \& Cross-Travel Time Elasticities in Swiss Metro Data.} 
  \label{tab:elasticitiesSmall} \small 
 \\tabcolsep=0.4cm 
\begin{tabular}{lccc}  \toprule \toprule\noalign{\smallskip} \muicolumn{4}{l}{\textbf{Elasticities estimated with Neural Net:}} \\ 
  & Car & SM & Train \\ [0.2ex] \hline \\ [-2ex] 

Car & -2.012 \scriptsize{(0.212}) & 1.067 \scriptsize{(0.122}) & 0.352 \scriptsize{(0.050}) \\ [0.5ex] 
 SM & 0.884 \scriptsize{(0.082}) & -0.736 \scriptsize{(0.063}) & 0.352 \scriptsize{(0.050}) \\ [0.5ex] 
 Train & 0.884 \scriptsize{(0.082}) & 1.067 \scriptsize{(0.122}) & -3.065 \scriptsize{(0.280}) \\ [0.5ex] 
 \bottomrule\bottomrule 
 \end{tabular} 


==> img/TablesApplication_SwissMetro/table_elas_SM_small_input_numRep5influence_function.txt <==
\begin{table}[H] \centering \caption{Estimated Own- \& Cross-Travel Time Elasticities in Swiss Metro Data.} 
  \label{tab:elasticitiesSmall} \small 
 \\tabcolsep=0.4cm 
\begin{tabular}{lccc}  \toprule \toprule\noalign{\smallskip} \muicolumn{4}{l}{\textbf{Elasticities estimated with Influence Function Approach:}} \\ 
  & Car & SM & Train \\ [0.2ex] \hline \\ [-2ex] 

Car & -2.317 \scriptsize{(0.705}) & 1.315 \scriptsize{(0.309}) & 0.235 \scriptsize{(0.167}) \\ [0.5ex] 
 SM & 0.560 \scriptsize{(0.704}) & -0.476 \scriptsize{(0.309}) & 0.235 \scriptsize{(0.167}) \\ [0.5ex] 
 Train & 0.560 \scriptsize{(0.704}) & 1.315 \scriptsize{(0.309}) & -3.267 \scriptsize{(0.170}) \\ [0.5ex] 
 \bottomrule\bottomrule 
 \end{tabular} 


==> img/TablesMC_Swiss_Metro_23/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.90 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.93 & 0.00 & 0.94 & 0.94 & 0.91 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 2.61 & 1.23 & 0.71 & 0.19 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 14.78 & 2.23 & 0.88 & 0.19 & 1.67 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 5.93 & 0.90 & 0.58 & 0.22 & 1.31 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -1.95 & -1.35 & -0.41 & -2.05 & -1.96 & -1.97 & -1.97 \\ 
$\hat{\theta}_{Freq} $ & -1.10 & -0.60 & -14.08 & -1.29 & -1.04 & -1.14 & -1.13 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.21 & 1.55 & -3.03 & -2.99 & -3.02 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.83 & 0.87 & 0.90 & 0.97 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.57 & 0.70 & 0.79 & 0.95 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.91 & 0.93 & 0.95 & 0.98 & 0.90 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 9.11 & 9.15 & 9.21 & 9.55 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 9.19 & 9.18 & 9.22 & 9.56 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.07 & 0.05 & 0.03 & 0.01 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_23/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.90 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.93 & 0.00 & 0.94 & 0.94 & 0.91 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.32 & 0.24 & 0.18 & 0.04 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.52 & 0.35 & 0.22 & 0.06 & 1.67 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.28 & 0.19 & 0.15 & 0.05 & 1.30 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -1.95 & -1.35 & -1.97 & -1.99 & -2.02 & -1.99 & -1.97 \\ 
$\hat{\theta}_{Freq} $ & -1.08 & -0.58 & -1.14 & -1.18 & -1.18 & -1.13 & -1.11 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.21 & -3.01 & -3.03 & -3.04 & -3.04 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.83 & 0.87 & 0.90 & 0.97 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.57 & 0.70 & 0.79 & 0.95 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.91 & 0.93 & 0.95 & 0.98 & 0.90 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 9.06 & 9.10 & 9.16 & 9.50 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 9.14 & 9.13 & 9.17 & 9.51 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.07 & 0.05 & 0.03 & 0.01 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_25/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.96 & 0.00 & 0.92 & 0.92 & 0.83 & 0.55 & 0.38 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.92 & 0.93 & 0.88 & 0.79 & 0.64 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.93 & 0.94 & 0.87 & 0.66 & 0.55 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.07 & 0.05 & 9.03 & 3.63 & 1.63 & 0.82 & 0.74 & 0.65 \\ 
$\hat{se}_{Freq} $ & 0.10 & 0.07 & 9.52 & 4.09 & 4.49 & 1.68 & 1.65 & 3.47 \\ 
$\hat{se}_{Time} $ & 0.07 & 0.06 & 6.58 & 2.92 & 1.72 & 1.09 & 1.13 & 3.04 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.00 & -1.33 & 0.86 & -0.99 & -2.63 & -2.28 & -2.57 & -2.17 \\ 
$\hat{\theta}_{Freq} $ & -1.19 & -0.61 & -1.05 & -2.28 & 0.43 & -1.56 & -1.64 & -1.37 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.19 & -1.49 & -2.01 & -3.41 & -3.00 & -3.57 & -3.17 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.46 & 0.60 & 0.75 & 0.90 & 0.94 & 0.98 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.48 & 0.67 & 0.83 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.61 & 0.72 & 0.84 & 0.92 & 0.94 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.06 & 5.21 & 5.44 & 5.63 & 6.02 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.31 & 5.39 & 5.54 & 5.69 & 6.06 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.26 & 0.17 & 0.14 & 0.07 & 0.02 & 0.10 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_25/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.96 & 0.00 & 0.92 & 0.92 & 0.83 & 0.55 & 0.38 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.92 & 0.93 & 0.88 & 0.79 & 0.64 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.93 & 0.94 & 0.87 & 0.66 & 0.55 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.07 & 0.05 & 1.40 & 0.97 & 0.51 & 0.25 & 0.16 & 0.64 \\ 
$\hat{se}_{Freq} $ & 0.10 & 0.07 & 1.71 & 1.27 & 0.91 & 0.56 & 0.30 & 3.20 \\ 
$\hat{se}_{Time} $ & 0.07 & 0.06 & 1.34 & 0.91 & 0.46 & 0.27 & 0.22 & 2.93 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.01 & -1.34 & -2.30 & -2.25 & -2.31 & -2.41 & -2.41 & -2.18 \\ 
$\hat{\theta}_{Freq} $ & -1.19 & -0.61 & -1.46 & -1.49 & -1.53 & -1.59 & -1.63 & -1.36 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.20 & -3.11 & -3.12 & -3.29 & -3.35 & -3.41 & -3.17 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.46 & 0.60 & 0.75 & 0.90 & 0.94 & 0.98 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.48 & 0.67 & 0.83 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.61 & 0.72 & 0.84 & 0.92 & 0.94 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.01 & 5.15 & 5.38 & 5.56 & 5.95 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.23 & 5.30 & 5.43 & 5.58 & 5.95 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.26 & 0.17 & 0.14 & 0.07 & 0.02 & 0.10 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_30/old/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.50 & 0.41 & 0.35 & 0.12 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.80 & 0.59 & 0.44 & 0.14 & 1.72 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.45 & 0.36 & 0.29 & 0.14 & 1.27 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.02 & -1.42 & -2.06 & -2.04 & -2.06 & -2.06 & -2.04 \\ 
$\hat{\theta}_{Freq} $ & -1.21 & -0.69 & -1.31 & -1.28 & -1.28 & -1.26 & -1.24 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -3.00 & -2.98 & -3.03 & -3.05 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.84 & 8.90 & 9.23 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.88 & 8.87 & 8.91 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_30/old/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.30 & 0.23 & 0.17 & 0.04 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.51 & 0.33 & 0.22 & 0.06 & 1.72 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.26 & 0.18 & 0.14 & 0.05 & 1.26 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.02 & -1.42 & -2.05 & -2.05 & -2.08 & -2.06 & -2.04 \\ 
$\hat{\theta}_{Freq} $ & -1.21 & -0.69 & -1.30 & -1.27 & -1.29 & -1.26 & -1.24 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -3.02 & -3.01 & -3.04 & -3.04 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.83 & 8.89 & 9.22 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.87 & 8.87 & 8.90 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_31/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.96 & 0.00 & 0.94 & 0.89 & 0.80 & 0.40 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.93 & 0.92 & 0.88 & 0.66 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.95 & 0.94 & 0.84 & 0.56 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 6.49 & 4.51 & 2.44 & 0.74 & 0.62 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 9.14 & 7.80 & 4.19 & 1.44 & 3.60 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 4.98 & 4.07 & 2.45 & 1.00 & 3.08 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.07 & 0.66 & -0.42 & -0.54 & -0.18 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & 1.88 & -2.25 & -1.01 & -0.74 & -0.18 \\ 
Bias$_{time} $ & -0.01 & 0.80 & -0.55 & 1.01 & -0.82 & -0.75 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.49 & 0.61 & 0.78 & 0.94 & 0.99 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.25 & 0.35 & 0.50 & 0.83 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.62 & 0.71 & 0.86 & 0.95 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.06 & 5.20 & 5.43 & 6.02 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.28 & 5.35 & 5.48 & 6.01 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.22 & 0.18 & 0.12 & 0.04 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_31/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.96 & 0.00 & 0.94 & 0.89 & 0.80 & 0.40 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.93 & 0.92 & 0.88 & 0.66 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.95 & 0.94 & 0.84 & 0.56 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.31 & 0.97 & 0.50 & 0.18 & 0.61 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.57 & 1.31 & 0.86 & 0.32 & 3.32 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.27 & 0.95 & 0.47 & 0.24 & 2.98 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.27 & -0.30 & -0.40 & -0.44 & -0.17 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & -0.26 & -0.39 & -0.33 & -0.42 & -0.18 \\ 
Bias$_{time} $ & -0.00 & 0.80 & -0.09 & -0.15 & -0.32 & -0.42 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.49 & 0.61 & 0.78 & 0.94 & 0.99 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.25 & 0.35 & 0.50 & 0.83 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.62 & 0.71 & 0.86 & 0.95 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 4.98 & 5.13 & 5.35 & 5.93 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.20 & 5.27 & 5.39 & 5.92 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.22 & 0.18 & 0.12 & 0.04 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_32/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.96 & 0.00 & 0.95 & 0.92 & 0.82 & 0.43 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.94 & 0.92 & 0.88 & 0.67 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.88 & 0.56 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.63 & 1.30 & 0.71 & 0.30 & 0.60 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.94 & 1.62 & 1.11 & 0.57 & 3.64 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.54 & 1.16 & 0.66 & 0.40 & 3.12 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.17 & -0.23 & -0.35 & -0.43 & -0.18 \\ 
Bias$_{freq} $ & -0.01 & 0.59 & -0.32 & -0.39 & -0.32 & -0.43 & -0.19 \\ 
Bias$_{time} $ & -0.01 & 0.80 & -0.01 & -0.17 & -0.26 & -0.40 & -0.18 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.49 & 0.61 & 0.85 & 0.97 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.24 & 0.37 & 0.55 & 0.82 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.64 & 0.79 & 0.92 & 0.97 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.08 & 5.25 & 5.46 & 6.06 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.30 & 5.36 & 5.48 & 6.01 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.04 & 0.03 & 0.00 & 0.00 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_32/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.96 & 0.00 & 0.95 & 0.92 & 0.82 & 0.43 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.94 & 0.92 & 0.88 & 0.67 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.88 & 0.56 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.24 & 0.96 & 0.47 & 0.18 & 0.59 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.46 & 1.20 & 0.81 & 0.33 & 3.26 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.15 & 0.85 & 0.43 & 0.24 & 2.99 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.24 & -0.30 & -0.33 & -0.41 & -0.17 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & -0.31 & -0.40 & -0.31 & -0.39 & -0.18 \\ 
Bias$_{time} $ & -0.01 & 0.80 & -0.02 & -0.21 & -0.24 & -0.38 & -0.18 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.49 & 0.61 & 0.85 & 0.97 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.24 & 0.37 & 0.55 & 0.82 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.64 & 0.79 & 0.92 & 0.97 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 4.99 & 5.14 & 5.37 & 5.93 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.20 & 5.27 & 5.41 & 5.93 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.04 & 0.03 & 0.00 & 0.00 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_33/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.94 & 0.00 & 0.89 & 0.82 & 0.64 & 0.14 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.96 & 0.00 & 0.92 & 0.90 & 0.76 & 0.19 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.92 & 0.83 & 0.59 & 0.17 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 18.57 & 0.93 & 1.28 & 0.13 & 0.55 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 14.32 & 2.39 & 1.53 & 0.15 & 1.96 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 44.20 & 0.77 & 0.85 & 0.15 & 1.43 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -17.01 & -0.26 & -0.29 & -0.21 & -0.09 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & -11.32 & 0.02 & -0.16 & -0.18 & -0.09 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -43.08 & -0.05 & -0.24 & -0.20 & -0.09 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.77 & 0.86 & 0.92 & 0.99 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.51 & 0.68 & 0.81 & 0.98 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.86 & 0.92 & 0.96 & 0.99 & 0.79 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.92 & 8.99 & 9.06 & 9.41 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 9.03 & 9.03 & 9.07 & 9.41 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.10 & 0.06 & 0.04 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_33/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.94 & 0.00 & 0.89 & 0.82 & 0.64 & 0.14 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.96 & 0.00 & 0.92 & 0.90 & 0.76 & 0.19 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.92 & 0.83 & 0.59 & 0.17 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.44 & 0.30 & 0.19 & 0.03 & 0.55 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 0.75 & 0.48 & 0.27 & 0.05 & 1.93 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.39 & 0.24 & 0.15 & 0.04 & 1.42 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.16 & -0.20 & -0.24 & -0.24 & -0.09 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & -0.21 & -0.22 & -0.21 & -0.23 & -0.09 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -0.11 & -0.16 & -0.21 & -0.24 & -0.09 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.77 & 0.86 & 0.92 & 0.99 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.51 & 0.68 & 0.81 & 0.98 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.86 & 0.92 & 0.96 & 0.99 & 0.79 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.88 & 8.95 & 9.02 & 9.37 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.97 & 8.97 & 9.01 & 9.35 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.10 & 0.06 & 0.04 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_34/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.88 & 0.82 & 0.64 & 0.12 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.92 & 0.89 & 0.76 & 0.17 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.90 & 0.82 & 0.60 & 0.14 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.61 & 0.46 & 0.35 & 0.08 & 0.56 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 1.01 & 0.72 & 0.50 & 0.10 & 1.93 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.57 & 0.40 & 0.27 & 0.09 & 1.40 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.18 & -0.20 & -0.23 & -0.24 & -0.09 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & -0.21 & -0.18 & -0.21 & -0.22 & -0.09 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -0.16 & -0.15 & -0.20 & -0.23 & -0.08 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.86 & 0.91 & 0.94 & 0.99 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.57 & 0.71 & 0.83 & 0.99 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.94 & 0.97 & 0.98 & 0.99 & 0.82 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.92 & 8.98 & 9.06 & 9.40 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 9.03 & 9.02 & 9.07 & 9.41 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.01 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/TablesMC_Swiss_Metro_34/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.88 & 0.82 & 0.64 & 0.12 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.94 & 0.00 & 0.92 & 0.89 & 0.76 & 0.17 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.90 & 0.82 & 0.60 & 0.14 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.39 & 0.27 & 0.19 & 0.03 & 0.56 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 0.67 & 0.43 & 0.26 & 0.05 & 1.93 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.33 & 0.22 & 0.14 & 0.04 & 1.39 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.17 & -0.19 & -0.22 & -0.25 & -0.09 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & -0.18 & -0.20 & -0.22 & -0.23 & -0.09 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -0.12 & -0.16 & -0.20 & -0.24 & -0.08 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.86 & 0.91 & 0.94 & 0.99 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.57 & 0.71 & 0.83 & 0.99 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.94 & 0.97 & 0.98 & 0.99 & 0.82 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.89 & 8.95 & 9.02 & 9.37 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.98 & 8.98 & 9.02 & 9.36 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.01 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_25/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.96 & 0.00 & 0.92 & 0.92 & 0.83 & 0.55 & 0.38 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.92 & 0.93 & 0.88 & 0.79 & 0.64 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.93 & 0.94 & 0.87 & 0.66 & 0.55 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.07 & 0.05 & 1.40 & 0.97 & 0.51 & 0.25 & 0.16 & 0.64 \\ 
$\hat{se}_{Freq} $ & 0.10 & 0.07 & 1.71 & 1.27 & 0.91 & 0.56 & 0.30 & 3.20 \\ 
$\hat{se}_{Time} $ & 0.07 & 0.06 & 1.34 & 0.91 & 0.46 & 0.27 & 0.22 & 2.93 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.01 & -1.34 & -2.30 & -2.25 & -2.31 & -2.41 & -2.41 & -2.18 \\ 
$\hat{\theta}_{Freq} $ & -1.19 & -0.61 & -1.46 & -1.49 & -1.53 & -1.59 & -1.63 & -1.36 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.20 & -3.11 & -3.12 & -3.29 & -3.35 & -3.41 & -3.17 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.46 & 0.60 & 0.75 & 0.90 & 0.94 & 0.98 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.48 & 0.67 & 0.83 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.61 & 0.72 & 0.84 & 0.92 & 0.94 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.01 & 5.15 & 5.38 & 5.56 & 5.95 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.23 & 5.30 & 5.43 & 5.58 & 5.95 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.26 & 0.17 & 0.14 & 0.07 & 0.02 & 0.10 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_27/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.93 & 0.92 & 0.83 & 0.40 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.93 & 0.92 & 0.89 & 0.68 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.94 & 0.00 & 0.93 & 0.94 & 0.88 & 0.54 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 6.85 & 3.67 & 1.70 & 0.75 & 0.61 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 5.25 & 8.19 & 2.26 & 1.24 & 3.56 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 5.52 & 4.91 & 1.53 & 1.05 & 3.08 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -4.95 & 0.07 & -0.09 & -0.51 & -0.17 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & 0.61 & -4.45 & -0.77 & -0.61 & -0.18 \\ 
Bias$_{time} $ & -0.01 & 0.80 & -2.58 & -1.49 & -0.27 & -0.57 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.47 & 0.56 & 0.78 & 0.93 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.27 & 0.35 & 0.50 & 0.79 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.60 & 0.69 & 0.84 & 0.93 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.04 & 5.18 & 5.41 & 5.99 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.30 & 5.38 & 5.51 & 6.04 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.26 & 0.18 & 0.11 & 0.04 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_27/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.93 & 0.92 & 0.83 & 0.40 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.93 & 0.92 & 0.89 & 0.68 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.94 & 0.00 & 0.93 & 0.94 & 0.88 & 0.54 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.36 & 1.02 & 0.53 & 0.18 & 0.60 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.62 & 1.34 & 0.84 & 0.34 & 3.29 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.28 & 0.96 & 0.46 & 0.24 & 2.98 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.23 & -0.21 & -0.31 & -0.44 & -0.16 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & -0.28 & -0.32 & -0.35 & -0.40 & -0.19 \\ 
Bias$_{time} $ & -0.01 & 0.80 & -0.09 & -0.09 & -0.23 & -0.41 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.47 & 0.56 & 0.78 & 0.93 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.27 & 0.35 & 0.50 & 0.79 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.60 & 0.69 & 0.84 & 0.93 & 0.03 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 4.99 & 5.13 & 5.35 & 5.93 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.20 & 5.28 & 5.40 & 5.93 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.26 & 0.18 & 0.11 & 0.04 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_28/old/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.94 & 0.00 & 0.94 & 0.93 & 0.82 & 0.58 & 0.42 & 0.99 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.96 & 0.00 & 0.94 & 0.92 & 0.90 & 0.81 & 0.66 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.96 & 0.00 & 0.95 & 0.95 & 0.87 & 0.66 & 0.59 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.07 & 0.05 & 1.61 & 1.34 & 0.72 & 0.47 & 0.32 & 0.61 \\ 
$\hat{se}_{Freq} $ & 0.10 & 0.07 & 1.91 & 1.64 & 1.10 & 0.88 & 0.58 & 3.65 \\ 
$\hat{se}_{Time} $ & 0.07 & 0.06 & 1.59 & 1.19 & 0.68 & 0.48 & 0.43 & 3.13 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.03 & -1.37 & -2.32 & -2.33 & -2.34 & -2.47 & -2.43 & -2.20 \\ 
$\hat{\theta}_{Freq} $ & -1.22 & -0.63 & -1.48 & -1.54 & -1.50 & -1.62 & -1.61 & -1.41 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.20 & -3.03 & -3.16 & -3.24 & -3.40 & -3.37 & -3.17 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.48 & 0.61 & 0.84 & 0.92 & 0.96 & 0.99 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.54 & 0.68 & 0.81 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.64 & 0.78 & 0.92 & 0.95 & 0.96 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.07 & 5.23 & 5.46 & 5.67 & 6.04 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.30 & 5.37 & 5.51 & 5.67 & 6.03 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.04 & 0.02 & 0.00 & 0.00 & 0.00 & 0.11 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_28/old/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.94 & 0.00 & 0.94 & 0.93 & 0.82 & 0.58 & 0.42 & 0.99 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.96 & 0.00 & 0.94 & 0.92 & 0.90 & 0.81 & 0.66 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.96 & 0.00 & 0.95 & 0.95 & 0.87 & 0.66 & 0.59 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.07 & 0.05 & 1.20 & 0.96 & 0.46 & 0.25 & 0.18 & 0.60 \\ 
$\hat{se}_{Freq} $ & 0.10 & 0.07 & 1.48 & 1.16 & 0.73 & 0.55 & 0.33 & 3.45 \\ 
$\hat{se}_{Time} $ & 0.07 & 0.06 & 1.21 & 0.85 & 0.42 & 0.28 & 0.24 & 3.04 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.03 & -1.37 & -2.29 & -2.31 & -2.36 & -2.41 & -2.43 & -2.20 \\ 
$\hat{\theta}_{Freq} $ & -1.22 & -0.63 & -1.50 & -1.53 & -1.51 & -1.59 & -1.62 & -1.40 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.20 & -3.04 & -3.14 & -3.24 & -3.34 & -3.39 & -3.17 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.48 & 0.61 & 0.84 & 0.92 & 0.96 & 0.99 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.54 & 0.68 & 0.81 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.64 & 0.78 & 0.92 & 0.95 & 0.96 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.01 & 5.15 & 5.37 & 5.55 & 5.94 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.22 & 5.30 & 5.43 & 5.58 & 5.95 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.04 & 0.02 & 0.00 & 0.00 & 0.00 & 0.11 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_28/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.94 & 0.00 & 0.94 & 0.93 & 0.82 & 0.42 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.96 & 0.00 & 0.94 & 0.92 & 0.90 & 0.66 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.96 & 0.00 & 0.95 & 0.95 & 0.87 & 0.59 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.61 & 1.34 & 0.72 & 0.32 & 0.61 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.91 & 1.64 & 1.10 & 0.58 & 3.65 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.59 & 1.19 & 0.68 & 0.43 & 3.13 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.29 & -0.30 & -0.32 & -0.41 & -0.18 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & -0.26 & -0.32 & -0.28 & -0.39 & -0.19 \\ 
Bias$_{time} $ & -0.00 & 0.81 & -0.02 & -0.16 & -0.23 & -0.36 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.48 & 0.61 & 0.84 & 0.96 & 0.99 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.54 & 0.81 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.64 & 0.78 & 0.92 & 0.96 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.07 & 5.23 & 5.46 & 6.04 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.30 & 5.37 & 5.51 & 6.03 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.05 & 0.02 & 0.00 & 0.00 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_28/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.94 & 0.00 & 0.94 & 0.93 & 0.82 & 0.42 & 0.99 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.96 & 0.00 & 0.94 & 0.92 & 0.90 & 0.66 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.96 & 0.00 & 0.95 & 0.95 & 0.87 & 0.59 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.07 & 0.05 & 1.20 & 0.96 & 0.46 & 0.18 & 0.60 \\ 
$\hat{se}_{freq} $ & 0.10 & 0.07 & 1.48 & 1.16 & 0.73 & 0.33 & 3.45 \\ 
$\hat{se}_{time} $ & 0.07 & 0.06 & 1.21 & 0.85 & 0.42 & 0.24 & 3.04 \\ [0.5em] 
Bias$_{cost} $ & -0.01 & 0.65 & -0.26 & -0.29 & -0.33 & -0.41 & -0.18 \\ 
Bias$_{freq} $ & -0.00 & 0.59 & -0.28 & -0.31 & -0.28 & -0.40 & -0.18 \\ 
Bias$_{time} $ & -0.00 & 0.81 & -0.03 & -0.13 & -0.24 & -0.38 & -0.17 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.48 & 0.61 & 0.84 & 0.96 & 0.99 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.25 & 0.32 & 0.54 & 0.81 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.64 & 0.78 & 0.92 & 0.96 & 0.02 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 5.01 & 5.15 & 5.37 & 5.94 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 5.22 & 5.30 & 5.43 & 5.95 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.05 & 0.02 & 0.00 & 0.00 & 0.12 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_29/old/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.93 & 0.90 & 0.75 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.92 & 0.94 & 0.91 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.95 & 0.00 & 0.94 & 0.94 & 0.92 & 0.85 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 3.43 & 1.45 & 1.15 & 0.24 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 8.24 & 2.03 & 1.60 & 0.30 & 1.73 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 3.02 & 3.24 & 0.98 & 0.26 & 1.28 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.02 & -1.42 & -0.63 & -1.15 & -1.96 & -2.25 & -2.05 \\ 
$\hat{\theta}_{Freq} $ & -1.22 & -0.69 & 2.60 & -0.13 & -0.97 & -1.53 & -1.25 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -2.34 & 0.13 & -3.02 & -3.25 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.83 & 0.88 & 0.89 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.58 & 0.69 & 0.81 & 0.97 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.90 & 0.93 & 0.94 & 0.98 & 0.93 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.81 & 8.85 & 8.90 & 9.23 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.89 & 8.88 & 8.92 & 9.24 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.06 & 0.04 & 0.04 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_29/old/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.93 & 0.90 & 0.75 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.92 & 0.94 & 0.91 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.95 & 0.00 & 0.94 & 0.94 & 0.92 & 0.85 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.35 & 0.25 & 0.19 & 0.04 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.58 & 0.37 & 0.23 & 0.06 & 1.72 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.27 & 0.19 & 0.16 & 0.05 & 1.27 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.01 & -1.42 & -2.06 & -2.03 & -2.08 & -2.06 & -2.05 \\ 
$\hat{\theta}_{Freq} $ & -1.22 & -0.69 & -1.30 & -1.25 & -1.30 & -1.27 & -1.24 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -3.01 & -3.01 & -3.04 & -3.04 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.83 & 0.88 & 0.89 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.58 & 0.69 & 0.81 & 0.97 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.90 & 0.93 & 0.94 & 0.98 & 0.93 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.81 & 8.85 & 8.90 & 9.24 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.89 & 8.88 & 8.91 & 9.24 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.06 & 0.04 & 0.04 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_29/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.94 & 0.93 & 0.90 & 0.75 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.92 & 0.94 & 0.91 & 0.83 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.94 & 0.94 & 0.92 & 0.85 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 3.43 & 1.45 & 1.15 & 0.24 & 0.49 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 8.24 & 2.03 & 1.60 & 0.30 & 1.73 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 3.02 & 3.24 & 0.98 & 0.26 & 1.28 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & 1.38 & 0.87 & 0.05 & -0.24 & -0.03 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & 3.82 & 1.08 & 0.24 & -0.32 & -0.03 \\ 
Bias$_{time} $ & -0.00 & 0.78 & 0.67 & 3.13 & -0.01 & -0.24 & -0.02 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.83 & 0.88 & 0.89 & 0.98 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.58 & 0.69 & 0.81 & 0.97 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.90 & 0.93 & 0.94 & 0.98 & 0.93 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.81 & 8.85 & 8.90 & 9.23 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.89 & 8.88 & 8.92 & 9.24 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.07 & 0.05 & 0.04 & 0.01 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_29/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.94 & 0.93 & 0.90 & 0.75 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.92 & 0.94 & 0.91 & 0.83 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.95 & 0.00 & 0.94 & 0.94 & 0.92 & 0.85 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.35 & 0.25 & 0.19 & 0.04 & 0.49 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 0.58 & 0.37 & 0.23 & 0.06 & 1.72 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.27 & 0.19 & 0.16 & 0.05 & 1.27 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.05 & -0.01 & -0.07 & -0.05 & -0.03 \\ 
Bias$_{freq} $ & -0.00 & 0.53 & -0.09 & -0.04 & -0.08 & -0.06 & -0.03 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -0.00 & 0.00 & -0.04 & -0.03 & -0.02 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.83 & 0.88 & 0.89 & 0.98 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.58 & 0.69 & 0.81 & 0.97 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.90 & 0.93 & 0.94 & 0.98 & 0.93 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.81 & 8.85 & 8.90 & 9.24 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.89 & 8.88 & 8.91 & 9.24 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.07 & 0.05 & 0.04 & 0.01 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_30/old/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.50 & 0.41 & 0.35 & 0.12 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.80 & 0.59 & 0.44 & 0.14 & 1.72 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.45 & 0.36 & 0.29 & 0.14 & 1.27 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.02 & -1.42 & -2.06 & -2.04 & -2.06 & -2.06 & -2.04 \\ 
$\hat{\theta}_{Freq} $ & -1.21 & -0.69 & -1.31 & -1.28 & -1.28 & -1.26 & -1.24 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -3.00 & -2.98 & -3.03 & -3.05 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.84 & 8.90 & 9.23 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.88 & 8.87 & 8.91 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_30/old/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{8}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{5}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{5}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-8}& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$4 \cdot 10^{-4}$} & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} \cmidrule(l{5pt}r{5pt}){9-9} 
$ \theta_{Cost} \in \hat{CI}_{Cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{Freq} \in \hat{CI}_{Freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{Time} \in \hat{CI}_{Time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{Cost} $ & 0.02 & 0.02 & 0.30 & 0.23 & 0.17 & 0.04 & 0.49 \\ 
$\hat{se}_{Freq} $ & 0.04 & 0.04 & 0.51 & 0.33 & 0.22 & 0.06 & 1.72 \\ 
$\hat{se}_{Time} $ & 0.03 & 0.02 & 0.26 & 0.18 & 0.14 & 0.05 & 1.26 \\ [0.5em] 
$\hat{\theta}_{Cost} $ & -2.02 & -1.42 & -2.05 & -2.05 & -2.08 & -2.06 & -2.04 \\ 
$\hat{\theta}_{Freq} $ & -1.21 & -0.69 & -1.30 & -1.27 & -1.29 & -1.26 & -1.24 \\ 
$\hat{\theta}_{Time} $ & -3.01 & -2.23 & -3.02 & -3.01 & -3.04 & -3.04 & -3.03 \\ [0.5em] 
Rej. $\theta_{Cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{Freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{Time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.83 & 8.89 & 9.22 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.87 & 8.87 & 8.90 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_30/table_MC_SM_mean.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.50 & 0.41 & 0.35 & 0.12 & 0.49 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 0.80 & 0.59 & 0.44 & 0.14 & 1.72 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.45 & 0.36 & 0.29 & 0.14 & 1.27 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.05 & -0.02 & -0.05 & -0.05 & -0.03 \\ 
Bias$_{freq} $ & 0.00 & 0.53 & -0.09 & -0.07 & -0.06 & -0.05 & -0.03 \\ 
Bias$_{time} $ & -0.00 & 0.78 & 0.01 & 0.02 & -0.03 & -0.04 & -0.02 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.84 & 8.90 & 9.23 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.88 & 8.87 & 8.91 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}


==> img/old/TablesMC_Swiss_Metro_30/table_MC_SM_median.txt <==
\begin{tabular}{  l@{\hspace{-0.5em}}  *{7}S[table-format=2.4] } 
\toprule 
 & \multicolumn{2}{c}{Conditional} &  \multicolumn{4}{c}{Influence Function Approach} & \\ 
& \multicolumn{2}{c}{Logit} &  \multicolumn{4}{c}{with $\lambda$ equal to} & \\  
\cmidrule(l{5pt}r{5pt}){2-3}   \cmidrule(l{5pt}r{5pt}){4-7} 
& \multicolumn{1}{c}{Oracle} & \multicolumn{1}{c}{Basic} & \multicolumn{1}{c}{$0$} & \multicolumn{1}{c}{$10^{-5}$} & 
\multicolumn{1}{c}{$10^{-4}$}  & \multicolumn{1}{c}{$2 \cdot 10^{-3}$} & \multicolumn{1}{c}{NN} \\ 
\cmidrule(l{5pt}r{5pt}){2-2}  \cmidrule(l{5pt}r{5pt}){3-3}  \cmidrule(l{5pt}r{5pt}){4-4}  \cmidrule(l{5pt}r{5pt}){5-5}  \cmidrule(l{5pt}r{5pt}){6-6} 
 \cmidrule(l{5pt}r{5pt}){7-7}  \cmidrule(l{5pt}r{5pt}){8-8} 
$ \theta_{cost} \in \hat{CI}_{cost} $ & 0.95 & 0.00 & 0.94 & 0.92 & 0.91 & 0.76 & 1.00 \\ 
$ \theta_{freq} \in \hat{CI}_{freq} $ & 0.95 & 0.00 & 0.95 & 0.93 & 0.90 & 0.83 & 1.00 \\ 
$ \theta_{time} \in \hat{CI}_{time} $ & 0.94 & 0.00 & 0.95 & 0.94 & 0.92 & 0.86 & 1.00 \\ [0.5em] 
$\hat{se}_{cost} $ & 0.02 & 0.02 & 0.30 & 0.23 & 0.17 & 0.04 & 0.49 \\ 
$\hat{se}_{freq} $ & 0.04 & 0.04 & 0.51 & 0.33 & 0.22 & 0.06 & 1.72 \\ 
$\hat{se}_{time} $ & 0.03 & 0.02 & 0.26 & 0.18 & 0.14 & 0.05 & 1.26 \\ [0.5em] 
Bias$_{cost} $ & -0.00 & 0.60 & -0.04 & -0.03 & -0.06 & -0.04 & -0.03 \\ 
Bias$_{freq} $ & 0.00 & 0.53 & -0.08 & -0.06 & -0.08 & -0.05 & -0.02 \\ 
Bias$_{time} $ & -0.00 & 0.78 & -0.01 & -0.00 & -0.03 & -0.03 & -0.02 \\ [0.5em] 
Rej. $\theta_{cost}=0$ & 1.00 & 1.00 & 0.89 & 0.91 & 0.93 & 0.98 & 1.00 \\ 
Rej. $\theta_{freq}=0$ & 1.00 & 1.00 & 0.62 & 0.75 & 0.84 & 0.96 & 0.00 \\ 
Rej. $\theta_{time}=0$ & 1.00 & 1.00 & 0.95 & 0.96 & 0.97 & 0.99 & 0.94 \\ [0.5em] 
$MSE(\Lambda)^{Train}$ & {.}  & {.}  & 8.80 & 8.83 & 8.89 & 9.22 & {.}  \\ 
$MSE(\Lambda)^{Test}$ & {.}  & {.}  & 8.87 & 8.87 & 8.90 & 9.23 & {.}  \\ 
Share Outlier & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 & 0.00 \\ 
  \bottomrule  
 \end{tabular}

